Prospects for open heavy-flavour and quarkonium measurements with NA60+

The high-intensity beams provided by the CERN SPS in a large range of energies offer a unique opportunity to investigate the region of the QCD phase diagram at high baryochemical potential. The NA60+ experiment, proposed for taking data with heavy-ion collisions at the SPS in the next years, is in an ideal position to provide new insights into the QCD phase diagram, measuring rare probes via a Pb-Pb and p-A beam-energy scan, in the collisions energy interval $\sqrt{s_{NN}}$= 6-17 GeV. NA60+ plans to measure the production of hidden and open charm hadrons and prospects on these measurements will be discussed. Open charm hadrons will be measured from their decays into charged hadrons, reconstructed from the tracks in the silicon detectors of the vertex telescope. This will enable high-precision measurements of the yield of D$^{0}$, D$^{+}$, and D$^{+}_{s}$ mesons, and of $\Lambda_{c}^{+}$ baryons, thus allowing us to constrain the transport properties of the QGP and the charm-quark hadronisation. Charmonium states, J/$\psi$ and $\psi$(2S), will be measured through dimuon decays reconstructed with the muon spectrometer. Hence, by measuring the charmonium yield in p-A and Pb-Pb collisions at different collision energies, NA60+ will have a unique opportunity to study the threshold energy for the onset of deconfinement.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

